Path space forms and surface holonomy

We develop parallel transport on path spaces from a differential geometric approach, whose integral version connects with the category theoretic approach. In the framework of 2-connections, our approach leads to further development of higher gauge theory, where end points of the path need not be fixed.

==> plaquettemacro.txt <==

%% Macros




\newcommand{\plaq}[5]{

\setlength{\unitlength}{.5in}


\begin{picture}(3.25,2)(0.5,1)


\put(.9,2){$\blacktriangle$}


\put(0.5,2){$#4$}


\put(1,1){\line(0,1){2}}

\put(1,1){\line(1,0){2}}

\put(2,.9){$\blacktriangleright$ }

\put(1.9,0.7){$#1$}

\put(1,3){\line(1,0){2}}


\put(2,2.9){$\blacktriangleright$ }

\put(1.9,3.15){$#3$}


\put(2.9,2){$\blacktriangle$}


\put(3.15,2){$#2$}


\put(3,1){\line(0,1){2}}

\put(1.9,2){$#5$}

\end{picture}
}





